Extracting the orbital axis from gravitational waves of precessing binary systems

We present a new method for extracting the instantaneous orbital axis only from gravitational wave strains of precessing binary systems observed from a particular observer direction. This method enables us to reconstruct the co-precessing frame waveforms only from observed quantities for the ideal case that the signal-to-noise ratio is high enough to analyze the waveforms directly. Specifically, we do not assume knowledge of the time evolution of the instantaneous orbital axis and the co-precessing waveforms before analyzing the data in our method. We test and measure the accuracy of our method using the numerical relativity simulation data of precessing binary black holes taken from the SXS Catalog. We show that the direction of the orbital axis is extracted within $\approx0.02~{\rm rad}$ error from gravitational waves emitted during the inspiral phase. The co-precessing waveforms are also reconstructed with high accuracy; the mismatch (assuming white noise) between them and the original co-precessing waveforms is typically a few times $10^{-3}$ including the merger-ringdown phase, and can be improved by an order of magnitude focusing only on the inspiral waveform. In this method, the co-precessing frame waveforms are not only the purely technical tools for understanding the complex nature of precessing waveforms but also direct observables.

==> dt.txt <==
0a1,372
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 
 



 
 APS/123-QED
 
 Extracting the orbital axis from gravitational waves of precessing binary systems
 
 Kyohei Kawaguchi
 Max Planck Institute for Gravitational Physics (Albert Einstein Institute), Am Muhlenberg 1, Potsdam-Golm, 14476, Germany
 Gravitational Wave Research Center, Yukawa Institute for Theoretical Physics, Kyoto University, Kyoto 606-8502, Japan
 Koutarou Kyutoku
 Theory Center, Institute of Particle and Nuclear Studies, KEK, Tsukuba 305-0801, Japan
 Department of Particle and Nuclear Physics, the Graduate University for Advanced Studies (Sokendai), Tsukuba 305-0801, Japan
 Interdisciplinary Theoretical Science (iTHES) Research Group, RIKEN, Wako, Saitama 351-0198, Japan
 Gravitational Wave Research Center, Yukawa Institute for Theoretical Physics, Kyoto University, Kyoto 606-8502, Japan
 Hiroyuki Nakano
 Faculty of Law, Ryukoku University, 67 Fukakusa Tsukamoto-cho, Fushimi-ku, Kyoto 612-8577, Japan
 Gravitational Wave Research Center, Yukawa Institute for Theoretical Physics, Kyoto University, Kyoto 606-8502, Japan
 Masaru Shibata
 Gravitational Wave Research Center, Yukawa Institute for Theoretical Physics, Kyoto University, Kyoto 606-8502, Japan
 
 
 
 	We present a new method for extracting the instantaneous orbital axis only from gravitational wave strains of precessing binary systems observed from a particular observer direction. This method enables us to reconstruct the co-precessing frame waveforms only from observed quantities for the ideal case that the signal-to-noise ratio is high enough to analyze the waveforms directly. Specifically, we do not assume knowledge of the time evolution of the instantaneous orbital axis and the co-precessing waveforms before analyzing the data in our method. We test and measure the accuracy of our method using the numerical relativity simulation data of precessing binary black holes taken from the SXS Catalog. We show that the direction of the orbital axis is extracted within  error from gravitational waves emitted during the inspiral phase. The co-precessing waveforms are also reconstructed with high accuracy; the mismatch (assuming white noise) between them and the original co-precessing waveforms is typically a few times  including the merger-ringdown phase, and can be improved by an order of magnitude focusing only on the inspiral waveform. In this method, the co-precessing frame waveforms are not only the purely technical tools for understanding the complex nature of precessing waveforms but also direct observables.
 
 [PACS numbers]04.30.−w, 04.25.dg, 
 
 
 
 
 
 
 Introduction
 	The two detections (and one candidate) of gravitational waves from binary black hole mergers achieved by Advanced LIGO 2016PhRvL.116m1103A,2016PhRvL.116x1103A,2016arXiv160604856T have marked the beginning of the era of gravitational-wave astronomy. In particular, the first detection was achieved with significantly large signal-to-noise ratio.  The information provided by the gravitational-wave observation surely enhances our knowledge about the universe, and in particular, the black holes. A number of merger events will be detected by Advanced LIGO and the following running of the other ground-based detectors, such as VIRGO 2015CQGra..32b4001A, and KAGRA 2012CQGra..29l4007S.  In addition, third-generation ground-base detectors, for which the sensitivity is by an order of magnitude higher than the current detectors, are proposed Punturo2010. Furthermore, space-based detectors, such as LISA 2017arXiv170200786A and DECIGO 2011CQGra..28i4011K, will be powerful observatories to detect massive binary black holes with significantly high signal-to-noise ratios. In the not-too-distant future, a detection of gravitational waves, for which signal-to-noise ratio is high enough for us to analyze the waveform strain data even directly without using the matched filtering method, will be achieved. 
 	
 	If either of the directions of two black-hole spins is not aligned with the orbital axis, the orbital precession occurs in the inspiral phase of the binary coalescence 1994PhRvD..49.6274A,1995PhRvD..52..821K. Such orbital precession strongly affects the gravitational waveforms by modulating both amplitude and phase. The complex nature of the waveforms from a precessing binary contains richer information about the binary parameters than without the orbital precession 2011PhRvD..84b2002L,2013PhRvD..88f2001A,2013PhRvD..87b4004C,2009PhRvD..80f4027K. However, the complexity also makes it difficult to understand the dependence of waveforms on the parameters.
 		
 	Many efforts have been made to modeling precessing waveforms, and many frameworks have been developed to simplify those complex features 2003PhRvD..67j4025B,2014PhRvD..89f1502T,2014PhRvD..89h4006P,2017PhRvD..95b4010B,2014PhRvL.113o1101H,2017arXiv170100550B,2011PhRvD..84l4011B,2011PhRvD..84l4002O,2011PhRvD..84b4046S,2012PhRvD..86j4063S,2014arXiv1409.4431B. Most remarkably, in Refs. 2003PhRvD..67j4025B,2011PhRvD..84l4002O,2011PhRvD..84b4046S,2012PhRvD..86j4063S,2011PhRvD..84l4011B, it is shown that the inspiral waveforms from a precessing binary can be dramatically simplified in the so-called ``co-precessing frame'', which follows the instantaneous orbital plane of the binary. The precessing waveforms in such a frame become just as if they are from a non-precessing binary. Also, the approximate mapping between the precessing waveforms and non-precessing waveforms has been discussed 2012PhRvD..86j4063S. Working in the co-precessing frame enables us to understand and to model the waveforms from precessing binaries much more easily than working in the inertial frame quantities. We note that, even for the case that the binary is not precessing, the modulation arises for an observer due to the mode coupling if the direction of the line of sight is misaligned with the orbital axis.
 	
 	However, to extract the instantaneous orbital axis and to obtain the co-precessing frame waveforms, we need knowledge of gravitational waveforms observed from all the directions, or at least,  components of the spherical harmonics in the inertial frame. On the other hand, we can only obtain the strain from a particular observer direction in real observations. Therefore, it is difficult to apply the framework of co-precessing frame directly for the observation, and hence, the co-precessing waveforms have only been treated as the intermediates for modeling the waveforms in the inertial frame.
 
 	In this paper, we present a new method for extracting the instantaneous orbital axis and for reconstructing the co-precessing frame waveforms only from gravitational wave strains observed from a particular observer direction, which can be used for the case that the signal-to-noise ratio is high enough to analyze the waveforms directly. We test and measure the accuracy of our method using the numerical relativity simulation data of the precessing binary black holes taken from SXS Catalog SXS:catalog,Mroue:2012kv,Mroue:2013xna,Hinder:2013oqa. In our method,  knowledge of the time evolution of the instantaneous orbital axis and the co-precessing waveforms are not assumed before analyzing the data, and thus, the method can also be used for the case that the time evolution does not obey the prediction of general relativity. Our method is composed of two basic ideas: One is the transformation, which we call the mode decomposition, that decomposes the wave strain into Fourier(-like) components in terms of the harmonic modes in the co-precessing frame rather than the frequency. The other is the procedure to extract the ``orbital phase'' of the binary for use in the mode decomposition only from the precessing wave strain.
 	
 	Before moving to the explanation of our method, we summarize conventions and basic assumption which we employ in this paper. Through out this paper, we employ the geometrical units , where  and  are the speed of light and the gravitational constant, respectively. We refer to the total mass of the system at the infinite separation as . Among several definitions for the co-precessing frame 2003PhRvD..67j4025B,2011PhRvD..84l4002O,2011PhRvD..84b4046S,2012PhRvD..86j4063S, in this paper, we employ the so-called quadrupole-preferred frame (referred to as the quadrupole-aligned (QA) frame or the QA method in the following) introduced in Refs. 2011PhRvD..84b4046S,2012PhRvD..86j4063S. We refer to -axis obtained by the quadrupole-preferred frame as the direction of the orbital angular momentum or the instantaneous orbital axis,  (), just for simplicity. We note that  does not always agree with and rather slightly deviates from the Newtonian orbital angular momentum, , defined in Refs. 1995PhRvD..52..821K,2003PhRvD..67j4025B due to the higher order post-Newtonian corrections.
 
 






 	To describe the precession of the binary, we introduce a coordinate system as follows. First, we describe the direction of the source in the sky by two polar angles,  and , and define a unit vector, , as the direction from the source to the observer. Next, we introduce two bases in the plane perpendicular to ,  and , which are the unit vectors in the directions of  and , respectively. Then, we introduce a Cartesian coordinate system, , in the source frame in such a way that , and  directions agree with , , and , respectively (see Fig. ). We describe the direction of the orbital angular momentum, , by introducing two polar angles,  and , in the source frame defined by
 
 	_L(t)=cos^-1[L_z(t)],

 	_L(t)=Arg[L_x(t)+iL_x(t)]-2,
 
 where  is a component of  in the source frame. We note that we shift  by  so that  lies in -plane for the case .
 
 
 	We denote a complex waveform strain by , where  and  are the plus and cross modes of gravitational-wave polarization defined by
 
 	h_+=&12(h^TT_-h^TT_),

 	h_TT_.
 
 Here,   is a transverse-traceless component of the metric perturbation. We note that the sign of  is opposite from the usual definition due to our different choice of the coordinate system.
 
 In this paper, we focus only on the case that the complex waveform strain, , is known and do not consider the effect of the noise to demonstrate the potential of our method. Using ground-based detectors, multiple detectors are needed to determine . The sky localization of the event is also important to determine  accurately. The follow-up observations of electromagnetic counterparts will help for determining the sky location of the events including neutron stars 2016ARNPS..66...23F. In the observations of binary black holes by space-based detectors such as  LISA and DECIGO, our method will be useful because they could determine the sky position accurately 2003ApJ...596L.231T,2007PhRvD..76b2003K. We leave the study how the errors in the observation influence the accuracy for extracting the orbital axis in our method in future study. We also note that, in this paper, our method is only tested for the data of precessing binary black holes for which the precessing time scale is always much longer than their orbital period except just before the mergers.
  
 Method
 Mode decomposition
 	The waveforms from a precessing binary observed in the inertial frame can be described by using precessing-frame waveforms as 2011PhRvD..84b4046S,2012PhRvD..86j4063S,
 
 	h&(t)=
&_l=2^_m=-l^le^-2i_L(t) _-2Y^l_ m[-_L(t),-_L(t)]h^QA_lm(t),
 
 	where  is the spin-weighted spherical harmonics,  is the  mode in the co-precessing frame, and  is the angle defined by
 
 	_L(t)=-^t_0 _L(t')_L(t')dt',
 
  which comes from the minimal rotation condition of co-precessing frame 2011PhRvD..84l4011B. The initial value of  can be chosen arbitrarily, and we set it to be zero in this work. Here, we assume that the time scales of the orbital precession and the gravitational-radiation reaction are much longer than the orbital period. Then, as the waveforms in the co-precessing frame have similar features to non-precessing waveforms, we can assume that for any values of  and ,  can be decomposed into slowly evolving amplitude part,  and rapidly evolving phase part, . Here,  is the orbital phase of the binary defined by the half of the phase of  mode in the co-precessing frame. We note that  is slightly different from the orbital phase in the standard post-Newtonian framework which is defined with respect to the relative coordinate separation of the binary (see Ref. 2009PhRvD..79j4023A). Then, we can rewrite Eq. eq:handhqa as
 
 	h(t)
 	_l=2^_m=-l^le^-2i_L(t) _-2Y^l_ m[-_L(t),0]A^QA_lm(t)

 	e^-im[^QA(t)+_L(t)].
 
 	Equation eq:hinaqa shows that the waveforms in the inertial frame can be described by the superposition of the wave components for which the phase is , with relatively slowly evolving part of . In particular, the dominant modes of gravitational waves are contained in the wave components with .
 	
 	If   is known a priori, we can decompose each wave component in Eq. eq:hinaqa by performing a transformation as
 
 	h(m)=^_-  h(t) e^-im(t)(t)dt.
 
 	This transformation, which we refer to as the mode decomposition in the following, is the Fourier transformation of  not with respect to time but with respect to the phase . We note that there is a degree of freedom in the choice of the phase variable for the mode decomposition, for which the choice is non-trivial in real observations. For example, we can use  as the phase variable. Therefore,  has ambiguity in its definition. 
 	
 	We can easily reconstruct the time-domain waveforms by the inverse transformation,
 
 	h(t)=12^_-h(m)e^im(t)dm.
 
 We note that  does not have any ambiguity associated with the complex phase of  mentioned above.
 
 





	
 	
 	As an illustration, we perform the mode decomposition of precessing waveforms using the waveforms derived in numerical relativity simulations. At a first sample, we employ SXS:BBH:0058 in Refs. SXS:catalog,Mroue:2012kv,Mroue:2013xna, which is a waveform of a binary black hole for the case that the mass ratio is , only the larger mass black hole has a dimensionless spin with , and the black-hole spin initially lies in the orbital plane. We generate the complex waveform strain observed from a specific direction by employing all the components of spherical harmonics up to . In this section, we specifically choose the direction that satisfies  and  at the initial time of the simulation. The results for different directions are shown in Sec. . We use   as the phase variable for performing the mode decomposition.
 	
 	Figure  plots the resulting mode spectrum (see the plot referred to as “”). This shows that the mode spectrum has peaks at integer values of , and each peak is clearly separated. This suggests that we can approximately extract -mode wave components of  by performing the mode decomposition Eq. eq:md. Then, applying an appropriate filter or window function to the mode spectrum , it is possible to approximately reconstruct the time-domain waveforms by Eq. eq:imd (see Sec. ). 
 
 Extracting the orbital phase
 
 





	
 
 
 	To practically perform the mode decomposition of the observed waveforms, we need to extract the orbital phase of the binary from the observational data. If the binary is not precessing and the observer is located along the orbital axis, the orbital phase of the binary in the inspiral orbits can be extracted from the waveforms by
 
 	12^t_0 Im[h^*(t') h(t')]h(t')^2dt',
 
 where  denotes the complex conjugate of . However, if the binary is precessing, we cannot obtain the orbital phase directly from Eq. eq:phi_orb. In Fig. , we plot the time derivative of  calculated by Eq. eq:phi_orb as well as that of  for the same waveforms as those used in Fig. . We find that  is strongly oscillating due to the mixing of wave components with different frequencies, while  evolves monotonically. Therefore, we cannot use  directly for the mode decomposition.
 
 	Instead of employing , we have to extract the non-oscillatory part of  for the mode decomposition. While  oscillates strongly, it still behaves in a similar manner to  if we take the time average. Therefore, we expect that we can approximately extract the ``orbital phase'' which can be used for the mode decomposition if we remove the oscillation from . In this work, we extract the non-oscillatory part by fitting  with a non-oscillating function defined by
 
 	_fit(t)=
 	



 	.
 
 where  is the inspiral part defined by
 
 	_fit^ins(t)&=a+a_1(t_1-t)^5/8+a_2(t_1-t)^3/8

 	&+a_3(t_1-t)^1/4+a_4(t_1-t)^1/8+a_5^(1)ln(t_1-t)

 	&+[a_6^(0)+a_6^(1)ln(t_1-t)](t_1-t)^-1/8

 	&+a_7(t_1-t)^-1/4.
 
 Here, the functional form of Eq. eq:fit_ins is motivated by Taylor-T3 approximant 2014LRR....17....2B,2009PhRvD..80h4043B. For this prescription,  is taken to be the time of global maximum of  ( for this case), and  and  are chosen so that  and  are continuous at . We determine , ,  and  by the least-square fitting method using . We only use the data from  ( is the time at which the simulation starts) to the time that  becomes smaller than  of its peak value for the first time. This time window is 
 chosen to avoid the unphysical modulation in the beginning of the simulation and the unimportant part of the waveforms after the onset of merger. 
 
 	In Fig. , we plot . 
 We find that  agrees with  within . We also plot the mode spectrum of the waveform using  in Fig. . Though there is slight deviation from the ones obtained using , we find that the mode spectrum has peaks in integer values of  and each peak is clearly separated. This suggests that  can be a good substitute for  to perform the mode decomposition. We note that  does not strictly agree with neither  nor , but rather agrees well with . We can also prove this analytically by assuming that  modes in the co-precessing frame are the dominant modes. Because  is much smaller than , the deviation of  from  only weakly affect the accuracy of the mode decomposition at least for extracting the dominant modes in the inspiral orbits. 
 		 
 Extracting the wave components
 	We introduce here a window function to extract specific wave components in the mode spectra. We define a one-sided amplitude of the mode spectra by
 
 	A(m):=h(m)^2+h(-m)^2.
 
  has the largest peak in , and small side peaks in integer values of . As we mentioned above, the information of the dominant modes of gravitational waves is contained primarily in the modes of . To single out only the information around , we performed the extraction in following three steps. First, we fit  around  by a Lorentzian function, 
 
 	L(m;A_0,m_p,m_1/2)=A_01+(m-m_p)^2/ m_1/2^2,
 
 where  is the peak amplitude,  and  are the location of the peak and the half-width at half maximum, respectively. We perform the least-square fitting to determine these fitting parameters. We note that  is also a fitting parameter, while its initial guess is set to be . We find that the value after the fitting deviates from the initial value only by . 
 
 Next, we introduce a window function  defined by
 
 	&w(m)=

 	&
 	




 	.
 
 where
 
 	 H&(m)=12[1+(m-m_p-m_1m_2-m_1)].
 
 Here, we chose  and . Finally, we define the extracted mode spectrum  by . 
 
 






 
 	Applying this window function,  the amplitude of the mode spectra in  is continuously suppressed and normalized to , and the peaks in   are suppressed. Indeed, a plot for the extracted mode spectrum, , in Fig.  shows that only the peaks in  are remaining. We can then obtain the wave components for  and  in the time domain,  and , by performing the inverse transformation of the spectra for each peak using . Figure   compares the original and extracted waveforms in the time domain. The original waveforms and sum of  wave components agree approximately with each other (see the upper panel in Fig. ), and the difference between these two waveforms oscillates in different frequency to the dominant-mode frequency (see the middle panel in Fig. ). This suggests that wave components of  are removed and only dominant wave components are extracted from the original strain. The bottom panel in Fig.  shows the real part of  and  mode wave components. The smooth change in the amplitude reflects the orbital precession (see Eq. eq:ext_m2).
 
 Extracting the instantaneous orbital axis
 
 	Assuming that the extracted wave components of  are dominated by the  components of the spherical harmonics, we can describe each wave component by
 
 h^ext_m=2(t)185[1_L(t)]^2A^QA_22(t)e^-2i[_L(t)(t)].
 
 
 	If we further assume that the system has an approximate equatorial symmetry in the co-precessing frame  , and hence,  holds, we can measure , , and  by
 
 	_L(t)=^-1[h^ext_m=2(t)-h^ext_m=-2(t)h^ext_m=2(t)+h^ext_m=-2(t)],
 
 
 	e^-4i_L(t)=h^ext_m=2(t)h^ext_m=-2(t)h^ext_m=2(t)h^ext_m=-2(t),
 
 and
 
 	e^-4i(t)=h^ext_m=2(t)h^ext,*_m=-2(t)h^ext_m=2(t)h^ext_m=-2(t).
 
  is determined from  and , where  is determined by Eq. eq:def_psi using the extracted result of  and  (note that  is only determined up to multiple times  in our method). Using , we can determine  (or ) from  (or ). Then, the  modes in the co-precessing frame are reconstructed by .
 
 Application
 	
 






 	In this section, we test the extraction method introduced in the previous section. First, we use the waveform strain generated from the data of SXS:BBH:0058, which was also used in Figs.  and . Figure  shows the comparisons of  and  obtained from the original QA method and the ones obtained from the extraction procedure using the mode decomposition. In the figure, we find that  and  agree well between two methods, and we find the deviations are always smaller than  until .
 	
 	Next, we check how accurately the reconstruction of the co-precessing waveforms works. We compare the  mode in the co-precessing frame obtained by the original QA method and the ones reconstructed by our method. Here, instead of using the QA waveforms directly, we take the average of the  modes, namely,  for the QA method. This average is taken so that the equatorial symmetry in the co-precessing frame is imposed. This is consistent with the assumption which we made in the extraction procedure. In addition, this removes most parts of the residual modulations in  and  which remain even after taking the co-precessing frame 2014arXiv1409.4431B,2017arXiv170100550B. Since these modulations, for which the oscillation frequency is different from the dominant mode, are expected to be removed by the extraction procedure, it is natural to use the averaged waveforms. 
 	
 	In the top and middle panels in Fig. , we compare the co-precessing frame amplitude by the two methods and show the phase difference between two waveforms, respectively. The two waveforms agree well with each other in both amplitude and the phase until . Their deviations are found to become large in --, while the deviation in the phase keeps smaller than  until the peak amplitude is reached. This late-time deviation is also found in the comparisons of  and . We suspect that these deviations would be due to the fact that the precession timescale becomes short and become comparable to the orbital period just before the merger. If we perform the mode decomposition focusing only on the waveforms after , the spreads of the peaks in the spectra become broad and overlap with each other as two time scales become comparable. This suggests that some part of information in the merger-ringdown stages leaks to the other peaks in the spectra. The prescriptions for the phase fitting in Eq. eq:fit and the window function in Eq. eq:mwindow can also be the source for the errors. If so, further improvement is needed for these forms. We leave the further investigation for the origin of their errors as the future task.
 	
 	To discuss the agreements of the waveforms more quantitatively, we define the mismatch between two complex waveform strains,  and , by 
 
 	M(h_1,h_2)=1-__cRe[(h_1h_2e^i_c)](h_1h_1)(h_2h_2),
 
 where  is the Hermitian inner product defined by
 
 	(h_1h_2)=_t_i^t_f h_1^*(t)h_2(t)dt.
 
 	Here,  is the lower bound of the integral which is always set to be  in this work, and  is the upper bound of the integral. We note that our definition of the mismatch is different from the usual one that is employed in previous data-analysis studies (see, e.g., Ref. 2017arXiv170100550B). Our definition is identical with the usual one for the case that the noise spectrum density of the detector is assumed to be white 2012PhRvD..86j4063S. We employ the definition in Eqs. eq:def_mis and eq:def_inp in this paper because we can calculate the mismatch in the time domain and easily show in which part of the waveforms the error is induced. We find that mismatches calculated by Eqs. eq:def_mis and eq:def_inp for  are similar to the values calculated by the usual definition of mismatch assuming  and using a designed noise curve of Advanced LIGO (for the zero tuned high power configuration aLIGOnoise).
 	
 






 
 	In the bottom panel of Fig. , we plot the mismatch between the two waveforms as a function of the upper bound of integral, . We find that the mismatch is always below  until the time of peak amplitude, and rapidly increases to the order of  after the peak time. This shows that the reconstructed waveforms have the largest error around the time of peak amplitude.
 
 

























 
 	To further show the usefulness of our method for a variety of precessing binaries, we calculate the mismatches of the co-precessing  mode between those obtained by the QA method and by the mode decomposition method, picking up three precessing binary black hole models. We employ SXS:BBH:0058, SXS:BBH:0037, and SXS:BBH:0164 in SXS Catalog SXS:catalog,Mroue:2012kv,Mroue:2013xna,Hinder:2013oqa, and for each model, we generate five complex waveform strains observed from five different inclinations. We again set  for computing the mismatches. We compute two mismatches for each model adopting different upper bound of the integral . One is computed by setting  to be infinity, and the other is by setting  to be the time earlier by  than the peak of amplitude. The parameters of the models, the inclination of the observers, and the calculated mismatches are summarized in Table . 
 	
 	For every waveform strain derived from SXS:BBH:0058, mismatches are always a few times  for the case that the ringdown waveforms are included (). Mismatches decrease by an order of magnitude by excluding the waveforms in the merger and ringdown stages (). Hence, the error of the reconstructed co-precessing frame waveforms is primarily accumulated in the merger and ringdown stages, as has already been found in Fig. . 
 	
 






 
 






 
 	For SXS:BBH:0037 and SXS:BBH:0164, the features of mismatches are quite similar to those of SXS:BBH:0058. In particular, the result for SXS:BBH:0164 shows that our extraction method can be useful not only for single-spinning binary black holes but also for double-spinning binaries. However, for ,  and  of SXS:BBH:0037 and  and  of SXS:BBH:0058, we find that the mismatches are worse than the other cases. In particular, the improvement of mismatches by excluding the merger and ringdown stages is not as remarkable as for the other cases. This suggests that the reconstructed waveforms have errors not only in the merger and ringdown stages but also in the inspiral stage for these cases. One possible source of these errors is induced when extracting  from the waveform strain. As is seen in Eq. eq:ext_m2, the norms of  and  become close to zero for the case that  close to  and   (i.e., the line of sight agrees with the orbital axis), respectively. In such cases, the extraction of  becomes quite sensitive to the error in . Indeed, it is shown in Fig.  that  has a large error at which  passes by .  also suffers from the error for the same reason (see Eq. eq:ext_phi). 
 Therefore, the match can be deteriorated if  passes by  or . In fact, in the extracted data in ,  and  of SXS:BBH:0037 and  and  of SXS:BBH:0164, we find that there is some interval that  passes by  or  during its evolution, and the phase error relative to the QA method increases during this period (see Figs.  and ). 
 
 Fortunately, the error in  would be much smaller than the errors in  and  because these errors are canceled out by taking the combination. For example, for the case that  is close to ,  is approximately written as  using Eq. eq:def_psi. On the other hand, 
  is determined only from argument of . Since  contains the main source of the error in this situation,  is expected to have smaller error than  or . However, as is found in Fig. , some error still remains in , and thus, we still have a room to improve the method for the case that its value passes by  or . We note that, for  and  of SXS:BBH:0058,   also pass by  and , respectively. However, the errors in phases are smaller than the cases in SXS:BBH:0037 and SXS:BBH:0164 because the precessing timescale is shorter and the interval staying close to  and  are shorter.
 
 
 			
 Discussion
 	In this paper, we proposed a new method for extracting the instantaneous orbital axis and for reconstructing the co-precessing waveforms from gravitational waves observed for generic precessing binary black holes. The advantage of our method is as follows: Our method, at least in principle, enables us to extract the direction of the instantaneous orbital axis without assuming any model.  In our method, we only made assumptions that  modes of spherical harmonics in the co-precessing frame are the dominant modes in the strain and the time scales of the orbital precession and the gravitational-radiation reaction are much longer than the orbital period. Therefore, our method can be used even for the case that the orbit precesses in a way different from that general relativity predicts as far as these assumptions hold. The axis of the precession and the precessing frequency also provide us the information of the total angular momentum of the system for a single spinning binary. The amplitude and the phase of the co-precessing frame waveforms are also reconstructed without modeling their evolutions. Thus, using our method, the co-precessing frame waveforms are direct observables that can be constructed only from detector outputs. The parameter estimation from the precessing waveforms (and the non-precessing waveforms but observed from inclined direction) can be simplified by using the reconstructed co-precessing waveforms since the higher mode templates are not needed or, at least, less needed than using the inertia waveforms. Furthermore, the template models can become compact by using the approximate mapping between the co-precessing waveforms and non-precessing waveforms 2012PhRvD..86j4063S. 
 	
 	There are many other possible applications and extensions for our method. Our method can be extended to extract the higher
 modes in co-precessing frame, such as  and  components. In fact, we find that the co-precessing  modes agree quite well with the wave components extracted from .  The amplitude of  and  modes can be used to solve the degeneracy of parameter estimation between the symmetric mass ratio and the black-hole spin magnitude 2011PhRvD..84b2002L,2013PhRvD..88f2001A,2013PhRvD..87b4004C,2009PhRvD..80f4027K. Furthermore, our method can be applied to the data analysis of the waveforms from precessing black hole-neutron star mergers. The previous numerical studies 2009PhRvD..79d4030S,2010PhRvD..82d4049K,2011PhRvD..84f4018K,2015PhRvD..92h1504P pointed out that the location of the cutoff in the gravitational wave spectra (the cutoff frequency), caused by tidal disruption of neutron stars, can be used to constrain the neutron star radius. However, the orbital precession (and the inclination of the observer) obscures the location of the cutoff by inducing the modulation in the spectra 2015PhRvD..92b4014K. Since this problematic modulation is due to the mixing of the different wave components, the method we introduce in this work can be useful to remove such modulation, and may enable us to measure the cutoff frequency in the spectra using the reconstructed co-precessing waveforms phdthesis. These applications and extensions are now in progress.
 
 	In this paper, we assumed the situation that the complex wave strain is determined in sufficiently high accuracy, and hence, we neglect the effect of the noise and the error of the sky localization for simplicity, because our purpose is to demonstrate that the direct extraction of the orbital axis and the co-precessing frame waveforms is possible only from the information which we can obtain from the detection in principle. However, of course, data always suffer from the noise in reality. In particular, the sky localization error would be an important source of the error. We should test how well our method works in the presence of the noise and errors, and show what is the required signal-to-noise ratio for achieving the extraction in the required accuracy. Also, we need to extend our test to various models, for example, the case that the ``transitional precession'' occurs 1994PhRvD..49.6274A, since we only check the usefulness of our method in limited numbers of waveform models in this work.
  
 
 We are grateful to Andrea Taracchini for valuable discussion and checking the paper. We would like to thank the SXS Collaboration for freely providing a variety of high-precision gravitational waveforms of binary-black-hole coalescence. This work was supported by Grant-in-Aid for Scientific Research (Grant Nos. 24244028, 16K05347, 16H02183, 16H06342, 17H01131, 14J02950) of Japanese JSPS. Kyohei Kawaguchi was supported by JSPS Postdoctoral Fellowships for Research Abroad.
 
 plain
 
 
 
 
 No newline at end of file

